An Extension of Enumerative Sphere Shaping for Arbitrary Channel Input Distributions

A non-uniform channel input distribution is key for achieving the capacity of arbitrary channels. However, message bits are generally assumed to follow a uniform distribution which must first be transformed to a non-uniform distribution by using a distribution matching algorithm. One such algorithm is enumerative sphere shaping (ESS). Compared to algorithms such as constant composition distribution matching (CCDM), ESS can utilize more channel input symbol sequences, allowing it to achieve a comparably low rate loss. However, the distribution of channel input symbols produced by ESS is fixed, restricting the utility of ESS to channels with Gaussian-like capacity-achieving input distributions. In this paper, we generalize ESS to produce arbitrary discrete channel input distributions, making it usable on most channels. Crucially, our generalization replaces fixed weights used internally by ESS with weights depending on the desired channel input distribution. We present numerical simulations using generalized ESS with probabilistic amplitude shaping (PAS) to transmit sequences of 256 symbols over a simplified model of an unamplified coherent optical link, a channel with a distinctly non-Gaussian capacity-achieving input distribution. In these simulations, we found that generalized ESS improves the maximum transmission rate by 0.0425 bit/symbol at a frame error rate below 10^{-4} compared to CCDM.

==> data/optimum_rates_andrej_fine_FER-0.0001_CH-AWGN_PPC.csv <==
psnr_dB,capacity,heuristic_ADTS_config,heuristic_ADTS_rate,heuristic_CCDM_config,heuristic_CCDM_rate,heuristic_ESS_config,heuristic_ESS_rate,heuristic_NO_DM_config,heuristic_NO_DM_rate,heuristic_Rev_ESS_config,heuristic_Rev_ESS_rate
18.0,2.2613000282535207,n768_r0.67_m3,1.59375,n768_r0.67_m3,1.5703125,n768_r0.67_m3,0.0,n768_r0.5_m3,1.5,n768_r0.67_m3,1.28515625
18.1,2.2748121475535026,n768_r0.67_m3,1.640625,n768_r0.67_m3,1.58984375,n768_r0.67_m3,0.0,n768_r0.5_m3,1.5,n768_r0.67_m3,1.31640625
18.2,2.2883412115204695,n768_r0.67_m3,1.6328125,n768_r0.67_m3,1.609375,n768_r0.67_m3,0.0,n768_r0.5_m3,1.5,n768_r0.67_m3,1.3515625
18.3,2.301883885226033,n768_r0.67_m3,1.65625,n768_r0.67_m3,1.6328125,n768_r0.67_m3,0.10546875,n768_r0.5_m3,1.5,n768_r0.67_m3,1.390625
18.4,2.3154366350506628,n768_r0.67_m3,1.67578125,n768_r0.67_m3,1.65234375,n768_r0.67_m3,0.32421875,n768_r0.5_m3,1.5,n768_r0.67_m3,1.4375
18.5,2.328995722856021,n768_r0.67_m3,1.71875,n768_r0.67_m3,1.68359375,n768_r0.67_m3,0.3671875,n768_r0.5_m3,1.5,n768_r0.67_m3,1.46484375
18.6,2.342557201166761,n768_r0.67_m3,1.7421875,n768_r0.67_m3,1.703125,n768_r0.67_m3,0.421875,n768_r0.5_m3,1.5,n768_r0.67_m3,1.5
18.7,2.3561169094676586,n768_r0.67_m3,1.76953125,n768_r0.67_m3,1.71875,n768_r0.67_m3,0.44921875,n768_r0.5_m3,1.5,n768_r0.67_m3,1.54296875
18.8,2.3696704717258132,n768_r0.67_m3,1.79296875,n768_r0.67_m3,1.74609375,n768_r0.67_m3,0.49609375,n768_r0.5_m3,1.5,n768_r0.67_m3,1.58984375
18.9,2.3832132951863905,n768_r0.67_m3,1.81640625,n768_r0.67_m3,1.7734375,n768_r0.67_m3,0.5546875,n768_r0.5_m3,1.5,n768_r0.67_m3,1.63671875
19.0,2.3967405705778297,n768_r0.67_m3,1.8359375,n768_r0.67_m3,1.79296875,n768_r0.67_m3,0.57421875,n768_r0.5_m3,1.5,n768_r0.67_m3,1.67578125
19.1,2.4102472737219145,n768_r0.67_m3,1.86328125,n768_r0.67_m3,1.82421875,n768_r0.67_m3,0.63671875,n768_r0.5_m3,1.5,n768_r0.67_m3,1.72265625
19.2,2.423728168630312,n768_r0.67_m3,1.87109375,n768_r0.67_m3,1.84375,n768_r0.67_m3,0.68359375,n768_r0.5_m3,1.5,n768_r0.67_m3,1.76171875
19.3,2.437177812101732,n768_r0.67_m3,1.89453125,n768_r0.67_m3,1.8671875,n768_r0.67_m3,0.734375,n768_r0.5_m3,1.5,n768_r0.67_m3,1.81640625
19.4,2.4505905598314435,n768_r0.67_m3,1.91796875,n768_r0.67_m3,1.88671875,n768_r0.67_m3,0.79296875,n768_r0.5_m3,1.5,n768_r0.67_m3,1.85546875
19.5,2.4639605740294144,n768_r0.67_m3,1.9453125,n768_r0.67_m3,1.90234375,n768_r0.67_m3,0.8515625,n768_r0.5_m3,1.5,n768_r0.67_m3,1.8984375
19.6,2.477281832519992,n768_r0.67_m3,1.96484375,n768_r0.67_m3,1.92578125,n768_r0.67_m3,0.921875,n768_r0.5_m3,1.5,n768_r0.67_m3,1.9375
19.7,2.4905481392931037,n768_r0.67_m3,1.984375,n768_r0.67_m3,1.94140625,n768_r0.67_m3,1.0,n768_r0.5_m3,1.5,n768_r0.67_m3,1.97265625
19.8,2.50375313644701,n768_r0.67_m3,1.99609375,n768_r0.67_m3,1.94140625,n768_r0.67_m3,1.09765625,n768_r0.5_m3,1.5,n768_r0.67_m3,1.9921875
19.9,2.516890317461522,n768_r0.67_m3,2.0,n768_r0.67_m3,1.94140625,n768_r0.67_m3,1.21484375,n768_r0.67_m3,2.0,n768_r0.67_m3,2.0
20.0,2.5299530417230383,n768_r0.67_m3,2.0,n768_r0.75_m3,1.96875,n768_r0.67_m3,1.37890625,n768_r0.67_m3,2.0,n768_r0.67_m3,2.0
20.1,2.5429345502121734,n768_r0.75_m3,2.0390625,n768_r0.75_m3,1.9921875,n768_r0.67_m3,2.0,n768_r0.67_m3,2.0,n768_r0.67_m3,2.0
20.2,2.555827982259771,n768_r0.75_m3,2.078125,n768_r0.75_m3,2.015625,n768_r0.67_m3,2.0,n768_r0.67_m3,2.0,n768_r0.67_m3,2.0
20.3,2.568626393265294,n768_r0.75_m3,2.109375,n768_r0.75_m3,2.05078125,n768_r0.67_m3,2.0,n768_r0.67_m3,2.0,n768_r0.67_m3,2.0
20.4,2.5813227732703012,n768_r0.75_m3,2.1328125,n768_r0.75_m3,2.0859375,n768_r0.67_m3,2.0,n768_r0.67_m3,2.0,n768_r0.67_m3,2.0
20.5,2.593910066274937,n768_r0.75_m3,2.140625,n768_r0.75_m3,2.11328125,n768_r0.67_m3,2.0,n768_r0.67_m3,2.0,n768_r0.75_m3,2.0078125
20.6,2.606381190182953,n768_r0.75_m3,2.171875,n768_r0.75_m3,2.14453125,n768_r0.67_m3,2.0,n768_r0.67_m3,2.0,n768_r0.75_m3,2.07421875
20.7,2.6187290572620627,n768_r0.75_m3,2.19921875,n768_r0.75_m3,2.1640625,n768_r0.67_m3,2.0,n768_r0.67_m3,2.0,n768_r0.75_m3,2.13671875
20.8,2.630946595006411,n768_r0.75_m3,2.2265625,n768_r0.75_m3,2.1796875,n768_r0.67_m3,2.0,n768_r0.67_m3,2.0,n768_r0.75_m3,2.203125
20.9,2.643026767290512,n768_r0.75_m3,2.2421875,n768_r0.75_m3,2.19921875,n768_r0.67_m3,2.0,n768_r0.67_m3,2.0,n768_r0.75_m3,2.23828125
21.0,2.6549625957076346,n768_r0.75_m3,2.25,n768_r0.75_m3,2.19921875,n768_r0.67_m3,2.0,n768_r0.75_m3,2.25,n768_r0.75_m3,2.25
21.1,2.6667471809889536,n768_r0.75_m3,2.25,n768_r0.75_m3,2.19921875,n768_r0.67_m3,2.0,n768_r0.75_m3,2.25,n768_r0.75_m3,2.25
21.2,2.6783737244042944,n768_r0.75_m3,2.25,n768_r0.75_m3,2.19921875,n768_r0.75_m3,2.25,n768_r0.75_m3,2.25,n768_r0.75_m3,2.25
21.3,2.689835549053578,n768_r0.75_m3,2.25,n768_r0.75_m3,2.19921875,n768_r0.75_m3,2.25,n768_r0.75_m3,2.25,n768_r0.75_m3,2.25
21.4,2.7011261208851014,n768_r0.75_m3,2.25,n768_r0.75_m3,2.19921875,n768_r0.75_m3,2.25,n768_r0.75_m3,2.25,n768_r0.75_m3,2.25
21.5,2.7122390696872234,n768_r0.75_m3,2.25,n768_r0.75_m3,2.19921875,n768_r0.75_m3,2.25,n768_r0.75_m3,2.25,n768_r0.75_m3,2.25
21.6,2.72316820950813,n768_r0.75_m3,2.25,n768_r0.75_m3,2.19921875,n768_r0.75_m3,2.25,n768_r0.75_m3,2.25,n768_r0.75_m3,2.25
21.7,2.7339075581743106,n768_r0.75_m3,2.25,n768_r0.75_m3,2.19921875,n768_r0.75_m3,2.25,n768_r0.75_m3,2.25,n768_r0.75_m3,2.25
21.8,2.744451357310715,n768_r0.75_m3,2.25,n768_r0.75_m3,2.19921875,n768_r0.75_m3,2.25,n768_r0.75_m3,2.25,n768_r0.75_m3,2.25
21.9,2.7547940912859117,n768_r0.75_m3,2.25,n768_r0.75_m3,2.19921875,n768_r0.75_m3,2.25,n768_r0.75_m3,2.25,n768_r0.75_m3,2.25
22.0,2.7649305047622716,n768_r0.75_m3,2.25,n768_r0.75_m3,2.19921875,n768_r0.75_m3,2.25,n768_r0.75_m3,2.25,n768_r0.75_m3,2.25
22.1,2.7748556212389968,n768_r0.83_m3,2.28125,n768_r0.83_m3,2.2578125,n768_r0.75_m3,2.25,n768_r0.75_m3,2.25,n768_r0.75_m3,2.25
22.2,2.7845647588040228,n768_r0.83_m3,2.33203125,n768_r0.83_m3,2.296875,n768_r0.75_m3,2.25,n768_r0.75_m3,2.25,n768_r0.75_m3,2.25
22.3,2.7940535464491907,n768_r0.83_m3,2.38671875,n768_r0.83_m3,2.35546875,n768_r0.75_m3,2.25,n768_r0.75_m3,2.25,n768_r0.83_m3,2.2578125
22.4,2.803317939487977,n768_r0.83_m3,2.4296875,n768_r0.83_m3,2.39453125,n768_r0.75_m3,2.25,n768_r0.75_m3,2.25,n768_r0.83_m3,2.35546875
22.5,2.812354232587687,n768_r0.83_m3,2.46875,n768_r0.83_m3,2.4296875,n768_r0.75_m3,2.25,n768_r0.75_m3,2.25,n768_r0.83_m3,2.4375
22.6,2.8211590741338393,n768_r0.83_m3,2.49609375,n768_r0.83_m3,2.4453125,n768_r0.75_m3,2.25,n768_r0.75_m3,2.25,n768_r0.83_m3,2.48828125
22.7,2.829729476388178,n768_r0.83_m3,2.5,n768_r0.83_m3,2.44921875,n768_r0.75_m3,2.25,n768_r0.83_m3,2.5,n768_r0.83_m3,2.5
22.8,2.8380628277912363,n768_r0.83_m3,2.5,n768_r0.83_m3,2.44921875,n768_r0.83_m3,2.5,n768_r0.83_m3,2.5,n768_r0.83_m3,2.5
22.9,2.8461569017955073,n768_r0.83_m3,2.5,n768_r0.83_m3,2.44921875,n768_r0.83_m3,2.5,n768_r0.83_m3,2.5,n768_r0.83_m3,2.5
23.0,2.8540098650726025,n768_r0.83_m3,2.5,n768_r0.83_m3,2.44921875,n768_r0.83_m3,2.5,n768_r0.83_m3,2.5,n768_r0.83_m3,2.5

